Training compact deep learning models for video classification using circulant matrices

In real world scenarios, model accuracy is hardly the only factor to consider. Large models consume more memory and are computationally more intensive, which makes them difficult to train and to deploy, especially on mobile devices. In this paper, we build on recent results at the crossroads of Linear Algebra and Deep Learning which demonstrate how imposing a structure on large weight matrices can be used to reduce the size of the model. We propose very compact models for video classification based on state-of-the-art network architectures such as Deep Bag-of-Frames, NetVLAD and NetFisherVectors. We then conduct thorough experiments using the large YouTube-8M video classification dataset. As we will show, the circulant DBoF embedding achieves an excellent trade-off between size and accuracy.

==> dc_cd/cd.dat <==
epoch	Video	STEP	gap
0.086	412800	1290	0.615
0.224	1081600	3380	0.764
0.427	2057600	6430	0.727
0.566	2729600	8530	0.779
0.700	3376000	10550	0.773
0.902	4352000	13600	0.801
1.036	4995200	15610	0.813
1.238	5971200	18660	0.806
1.373	6620800	20690	0.799
1.579	7616000	23800	0.814
1.732	8352000	26100	0.820
1.914	9228800	28840	0.821
2.050	9884800	30890	0.820
2.250	10851200	33910	0.820
2.384	11497600	35930	0.820
2.519	12147200	37960	0.820
2.721	13120000	41000	0.817
2.861	13795200	43110	0.819
3.064	14774400	46170	0.825
3.196	15414400	48170	0.824
3.398	16387200	51210	0.824
3.531	17030400	53220	0.822
3.734	18006400	56270	0.807
3.867	18649600	58280	0.815
4.002	19299200	60310	0.817
4.208	20294400	63420	0.824
4.342	20937600	65430	0.826
4.543	21907200	68460	0.828
4.677	22556800	70490	0.820
4.812	23206400	72520	0.826
4.949	23868800	74590	0.825
5.152	24844800	77640	0.828
5.286	25491200	79660	0.820
5.419	26134400	81670	0.826
5.622	27110400	84720	0.831
5.758	27766400	86770	0.829
5.895	28428800	88840	0.828
6.096	29398400	91870	0.829
6.229	30041600	93880	0.826
6.365	30694400	95920	0.829
6.497	31334400	97920	0.830
6.706	32342400	101070	0.830
6.841	32992000	103100	0.830
6.983	33673600	105230	0.829
7.183	34640000	108250	0.829
7.316	35280000	110250	0.830
7.451	35932800	112290	0.830
7.653	36908800	115340	0.831
7.790	37568000	117400	0.830
7.925	38217600	119430	0.829
8.059	38864000	121450	0.829
8.263	39846400	124520	0.830
8.399	40505600	126580	0.830
8.533	41152000	128600	0.829
8.738	42137600	131680	0.830
8.872	42787200	133710	0.829
9.012	43459200	135810	0.830
9.146	44108800	137840	0.831
9.354	45110400	140970	0.830
9.493	45779200	143060	0.830
9.627	46428800	145090	0.830
9.765	47091200	147160	0.830
9.965	48057600	150180	0.829
10.099	48700800	152190	0.829


==> dc_cd/dc.dat <==
epoch	Video	STEP	gap
0.0644	310400	970	0.739
0.3484	1680000	5250	0.811
0.6377	3075200	9610	0.827
0.8487	4092800	12790	0.836
1.1274	5436800	16990	0.841
1.4041	6771200	21160	0.843
1.6861	8131200	25410	0.848
1.9090	9206400	28770	0.850
2.1957	10588800	33090	0.852
2.4711	11916800	37240	0.853
2.7491	13257600	41430	0.854
3.0278	14601600	45630	0.856
3.2375	15612800	48790	0.856
3.5201	16976000	53050	0.856
3.7922	18288000	57150	0.857
4.2080	20293120	63416	0.859
4.2839	20659200	64560	0.858
4.4166	21299200	66560	0.858
4.4843	21625600	67580	0.858
4.6170	22265600	69580	0.859
4.7497	22905600	71580	0.859
4.8160	23225600	72580	0.858
4.9501	23872000	74600	0.859
5.0861	24528000	76650	0.858
5.1531	24851200	77660	0.859
5.2885	25504000	79700	0.858
5.3577	25837760	80743	0.859
5.4902	26476800	82740	0.859
5.6242	27123200	84760	0.859
5.6906	27443200	85760	0.859
5.8260	28096000	87800	0.859
5.9620	28752000	89850	0.859
6.0283	29072000	90850	0.860
6.1664	29737600	92930	0.860
6.2997	30380800	94940	0.860
6.3661	30700800	95940	0.860
6.5034	31363200	98010	0.861
6.6355	32000000	100000	0.860
6.7025	32323200	101010	0.860
6.8419	32995200	103110	0.860
6.9082	33315200	104110	0.860
7.0756	34122560	106633	0.860
7.1756	34604800	108140	0.860
7.2426	34928000	109150	0.860
7.3800	35590400	111220	0.860
7.5127	36230400	113220	0.860
7.5804	36556800	114240	0.859
7.7177	37219200	116310	0.859
7.8544	37878400	118370	0.860
7.9208	38198400	119370	0.859
8.0548	38844800	121390	0.860
8.1875	39484800	123390	0.860
8.2559	39814400	124420	0.860
8.3892	40457600	126430	0.860
8.5220	41097600	128430	0.860
8.5903	41427200	129460	0.859
8.7257	42080000	131500	0.860
8.7948	42413440	132542	0.860
8.9280	43056000	134550	0.859
9.0614	43699200	136560	0.860
9.1278	44019200	137560	0.860
9.2631	44672000	139600	0.860
9.3958	45312000	141600	0.860
9.4622	45632000	142600	0.859
9.5949	46272000	144600	0.859
9.7276	46912000	146600	0.860
9.7953	47238400	147620	0.859
9.9309	47892480	149664	0.860
10.0634	48531200	151660	0.860
			
			
			
			
			
			


==> fc_circulant_embedding/dbof_compressed.dat <==
epoch	Video	STEP	gap
0.064364222	310400	970	0.739
0.348363057	1680000	5250	0.811
0.637670281	3075200	9610	0.827
0.848678761	4092800	12790	0.836
1.127369206	5436800	16990	0.841
1.404069005	6771200	21160	0.843
1.686077194	8131200	25410	0.848
1.90902955	9206400	28770	0.850
2.195682579	10588800	33090	0.852
2.471055281	11916800	37240	0.853
2.749082177	13257600	41430	0.854
3.027772623	14601600	45630	0.856
3.237454005	15612800	48790	0.856
3.520125742	16976000	53050	0.856
3.792180701	18288000	57150	0.857
4.207960303	20293120	63416	0.859
4.283870272	20659200	64560	0.858
4.416580008	21299200	66560	0.858
4.484261973	21625600	67580	0.858
4.616971709	22265600	69580	0.859
4.749681445	22905600	71580	0.859
4.816036313	23225600	72580	0.858
4.950073146	23872000	74600	0.859
5.086100625	24528000	76650	0.858
5.153119042	24851200	77660	0.859
5.288482972	25504000	79700	0.858
5.357691099	25837760	80743	0.859
5.490201771	26476800	82740	0.859
5.624238604	27123200	84760	0.859
5.690593472	27443200	85760	0.859
5.825957402	28096000	87800	0.859
5.961984881	28752000	89850	0.859
6.028339749	29072000	90850	0.860
6.166357875	29737600	92930	0.860
6.299731159	30380800	94940	0.860
6.366086027	30700800	95940	0.860
6.503440604	31363200	98010	0.861
6.635486791	32000000	100000	0.860
6.702505207	32323200	101010	0.860
6.84185043	32995200	103110	0.860
6.908205298	33315200	104110	0.860
7.07561863	34122560	106633	0.860
7.175615415	34604800	108140	0.860
7.242633832	34928000	109150	0.860
7.379988409	35590400	111220	0.860
7.512698144	36230400	113220	0.860
7.58038011	36556800	114240	0.859
7.717734686	37219200	116310	0.859
7.854425714	37878400	118370	0.860
7.920780582	38198400	119370	0.859
8.054817415	38844800	121390	0.860
8.187527151	39484800	123390	0.860
8.255872665	39814400	124420	0.860
8.38924595	40457600	126430	0.860
8.521955685	41097600	128430	0.860
8.590301199	41427200	129460	0.859
8.72566513	42080000	131500	0.860
8.794806902	42413440	132542	0.860
8.928047477	43056000	134550	0.859
9.061420761	43699200	136560	0.860
9.127775629	44019200	137560	0.860
9.26313956	44672000	139600	0.860
9.395849296	45312000	141600	0.860
9.462204164	45632000	142600	0.859
9.594913899	46272000	144600	0.859
9.727623635	46912000	146600	0.860
9.7953056	47238400	147620	0.859
9.93093495	47892480	149664	0.860
10.06337927	48531200	151660	0.860
			
			
			


==> fc_circulant_embedding/dbof_uncompressed.dat <==
epoch	Video	STEP	gap
0.341064021	1644800	5140	0.783
0.407418889	1964800	6140	0.786
0.541455722	2611200	8160	0.797
0.60781059	2931200	9160	0.799
0.741183875	3574400	11170	0.806
0.807538742	3894400	12170	0.808
0.940248478	4534400	14170	0.826
1.076275957	5190400	16220	0.827
1.142630825	5510400	17220	0.825
1.275340561	6150400	19220	0.829
1.341695429	6470400	20220	0.831
1.474405165	7110400	22220	0.837
1.540760033	7430400	23220	0.832
1.674133317	8073600	25230	0.841
1.741151734	8396800	26240	0.842
1.875188567	9043200	28260	0.842
1.942870532	9369600	29280	0.844
2.076907365	10016000	31300	0.846
2.209617101	10656000	33300	0.846
2.275971969	10976000	34300	0.846
2.342326837	11296000	35300	0.846
2.503701876	12074240	37732	0.851
2.676755371	12908800	40340	0.852
2.877147072	13875200	43360	0.852
3.009856808	14515200	45360	0.853
3.277930475	15808000	49400	0.852
3.411303759	16451200	51410	0.855
3.545340592	17097600	53430	0.856
3.745732293	18064000	56450	0.856
3.946123994	19030400	59470	0.856
4.080160828	19676800	61490	0.856
4.280552529	20643200	64510	0.858
4.546635549	21926400	68520	0.859
4.747690799	22896000	71550	0.857
4.9480825	23862400	74570	0.858
5.281847485	25472000	79600	0.859
5.482902735	26441600	82630	0.860
5.618266666	27094400	84670	0.859
5.819985464	28067200	87710	0.861
5.953358749	28710400	89720	0.860
6.020377165	29033600	90730	0.860
6.086732033	29353600	91730	0.861
6.219441769	29993600	93730	0.860
6.285796637	30313600	94730	0.860
6.41983347	30960000	96750	0.860
6.494748116	31321280	97879	0.860
6.62088872	31929600	99780	0.860
6.687907136	32252800	100790	0.861
6.820616872	32892800	102790	0.861
6.887635289	33216000	103800	0.860
6.994134852	33729600	105405	0.861
7.08802699	34182400	106820	0.861
7.155045406	34505600	107830	0.861
7.287755142	35145600	109830	0.860
7.35411001	35465600	110830	0.860
7.42975456	35830400	111970	0.860
7.497436525	36156800	112990	0.861
7.632136907	36806400	115020	0.860
7.698491775	37126400	116020	0.861
7.831865059	37769600	118030	0.861
7.898883476	38092800	119040	0.860
8.033583858	38742400	121070	0.861
8.099938725	39062400	122070	0.860
8.23331201	39705600	124080	0.860
8.299666878	40025600	125080	0.860
8.43436726	40675200	127110	0.861
8.500722128	40995200	128110	0.861
8.634758961	41641600	130130	0.861
8.701777377	41964800	131140	0.861
8.836477759	42614400	133170	0.861
8.903496176	42937600	134180	0.861
9.03686946	43580800	136190	0.860
9.103887877	43904000	137200	0.860
9.237261161	44547200	139210	0.861
9.304279578	44870400	140220	0.861
9.437652862	45513600	142230	0.861
9.505334828	45840000	143250	0.861
9.638044564	46480000	145250	0.861
9.704399431	46800000	146250	0.861
9.771417848	47123200	147260	0.861
9.905454681	47769600	149280	0.861
9.973800195	48099200	150310	0.861
10.10717348	48742400	152320	0.861


==> fc_circulant_embedding/fisher_compressed.dat <==
epoch	Video	STEP	gap
0.16	774400	2420	0.727
0.29	1414400	4420	0.764
0.43	2060800	6440	0.782
0.56	2704000	8450	0.792
0.70	3360000	10500	0.798
0.83	4019200	12560	0.804
0.90	4348800	13590	0.805
1.04	4995200	15610	0.811
1.17	5648000	17650	0.811
1.30	6291200	19660	0.815
1.44	6934400	21670	0.817
1.58	7603200	23760	0.820
1.64	7926400	24770	0.818
1.78	8579200	26810	0.824
1.92	9251200	28910	0.826
2.05	9907200	30960	0.824
2.12	10233600	31980	0.826
2.26	10880000	34000	0.828
2.39	11526400	36020	0.828
2.53	12193600	38105	0.831
2.66	12816000	40050	0.832
2.79	13459200	42060	0.832
2.93	14108800	44090	0.834
2.99	14438400	45120	0.834
3.15	15197120	47491	0.834
3.26	15737600	49180	0.834
3.40	16387200	51210	0.837
3.47	16716800	52240	0.837
3.60	17366400	54270	0.837
3.74	18016000	56300	0.838
3.87	18656000	58300	0.837
4.00	19308800	60340	0.838
4.07	19638400	61370	0.839
4.20	20278400	63370	0.840
4.34	20924800	65390	0.840
4.47	21564800	67390	0.840
4.61	22211200	69410	0.840
4.67	22534400	70420	0.840
4.81	23180800	72440	0.841
4.94	23824000	74450	0.841
5.07	24473600	76480	0.843
5.21	25126400	78520	0.842
5.28	25449600	79530	0.842
5.41	26092800	81540	0.843
5.55	26745600	83580	0.843
5.68	27385600	85580	0.843
5.75	27712000	86600	0.843
5.88	28355200	88610	0.844
6.01	28998400	90620	0.844
6.15	29654400	92670	0.844
6.24	30115200	94110	0.844
6.38	30755200	96110	0.844
6.51	31395200	98110	0.844
6.64	32038400	100120	0.844
6.71	32361600	101130	0.845
6.85	33043200	103260	0.845
6.98	33676800	105240	0.845
7.05	33996800	106240	0.845
7.18	34646400	108270	0.845
7.32	35292800	110290	0.845
7.45	35942400	112320	0.845
7.52	36272000	113350	0.846
7.66	36921600	115380	0.846
7.79	37580800	117440	0.846
7.93	38233600	119480	0.846
8.00	38569600	120530	0.846
8.14	39251200	122660	0.846
8.28	39910400	124720	0.847
8.41	40550400	126720	0.847
8.48	40880000	127750	0.847
8.61	41529600	129780	0.847
8.75	42182400	131820	0.847
8.82	42515200	132860	0.847
8.95	43168000	134900	0.847
9.09	43817600	136930	0.847
9.22	44457600	138930	0.848
9.29	44790400	139970	0.847
9.42	45449600	142030	0.847
9.56	46102400	144070	0.847
9.70	46758400	146120	0.847
9.76	47078400	147120	0.848
9.90	47737600	149180	0.847
10.04	48420480	151314	0.847
10.11	48732800	152290	0.847
10.24	49376000	154300	0.848


==> fc_circulant_embedding/fisher_uncompressed.dat <==
epoch	Video	STEP	gap
0.08	390400	1220	0.729
0.15	710400	2220	0.764
0.28	1353600	4230	0.788
0.36	1714880	5359	0.797
0.41	1993600	6230	0.799
0.48	2313600	7230	0.805
0.61	2963200	9260	0.811
0.68	3286400	10270	0.814
0.75	3606400	11270	0.815
0.81	3926400	12270	0.815
0.95	4572800	14290	0.823
1.01	4892800	15290	0.824
1.09	5254720	16421	0.827
1.15	5539200	17310	0.830
1.28	6185600	19330	0.831
1.35	6505600	20330	0.832
1.42	6825600	21330	0.832
1.48	7145600	22330	0.835
1.55	7472000	23350	0.837
1.75	8435200	26360	0.841
1.88	9084800	28390	0.842
2.08	10044800	31390	0.843
2.22	10688000	33400	0.844
2.42	11651200	36410	0.846
2.56	12322240	38507	0.848
2.75	13264000	41450	0.849
2.92	14096640	44052	0.849
3.08	14873600	46480	0.850
3.28	15836800	49490	0.850
3.42	16483200	51510	0.851
3.62	17452800	54540	0.852
3.75	18102400	56570	0.853
3.95	19065600	59580	0.852
4.09	19705600	61580	0.854
4.22	20348800	63590	0.855
4.29	20672000	64600	0.855
4.39	21157760	66118	0.855
4.49	21635200	67610	0.855
4.55	21955200	68610	0.855
4.62	22275200	69610	0.855
4.69	22595200	70610	0.855
4.75	22929920	71656	0.854
4.82	23235200	72610	0.855
4.88	23555200	73610	0.854
4.95	23875200	74610	0.855
5.02	24195200	75610	0.856
5.12	24678400	77120	0.856
5.22	25155200	78610	0.856
5.28	25475200	79610	0.855
5.35	25795200	80610	0.856
5.42	26115200	81610	0.856
5.49	26451840	82662	0.856
5.63	27155200	84860	0.856
5.70	27481600	85880	0.856
5.83	28124800	87890	0.856
5.90	28448000	88900	0.857
5.97	28768000	89900	0.856
6.03	29091200	90910	0.857
6.10	29414400	91920	0.856
6.17	29737600	92930	0.857
6.23	30057600	93930	0.857
6.31	30407360	95023	0.857
6.43	31024000	96950	0.856
6.50	31344000	97950	0.857
6.57	31664000	98950	0.857
6.63	31984000	99950	0.857
6.70	32304000	100950	0.857
6.76	32624000	101950	0.858
6.90	33264000	103950	0.857
6.96	33587200	104960	0.858
7.03	33907200	105960	0.858
7.10	34227200	106960	0.858
7.16	34547200	107960	0.858
7.23	34867200	108960	0.858
7.30	35187200	109960	0.858
7.36	35507200	110960	0.858
7.37	35539200	111060	0.858
7.44	35862400	112070	0.857
7.51	36195200	113110	0.858
7.57	36515200	114110	0.859
7.64	36835200	115110	0.858
7.65	36910400	115345	0.858
7.70	37155200	116110	0.859
7.77	37475200	117110	0.858
7.84	37795200	118110	0.858
7.90	38115200	119110	0.858
7.97	38438400	120120	0.858
8.04	38758400	121120	0.858
8.10	39078400	122120	0.858
8.17	39398400	123120	0.858
8.24	39740800	124190	0.859
8.31	40060800	125190	0.858
8.37	40380800	126190	0.858
8.44	40704000	127200	0.858
8.51	41043200	128260	0.858
8.57	41318400	129120	0.858
8.58	41388800	129340	0.859
8.65	41708800	130340	0.859
8.72	42035200	131360	0.859
8.78	42355200	132360	0.858
8.87	42766400	133645	0.859
8.92	43008000	134400	0.859
8.98	43328000	135400	0.858
9.05	43648000	136400	0.859
9.12	43977600	137430	0.859
9.17	44246080	138269	0.859
9.19	44297600	138430	0.859
9.25	44624000	139450	0.859
9.32	44944000	140450	0.859
9.39	45270400	141470	0.859
9.47	45681600	142755	0.859
9.52	45920000	143500	0.859
9.59	46240000	144500	0.859
9.66	46563200	145510	0.859
9.72	46889600	146530	0.859
9.78	47147200	147335	0.859
9.79	47209600	147530	0.859
9.86	47552000	148600	0.859
9.93	47872000	149600	0.859
9.99	48192000	150600	0.859
10.07	48585280	151829	0.859
10.13	48844800	152640	0.859
10.20	49177600	153680	0.859
10.26	49497600	154680	0.859
10.33	49817600	155680	0.859
10.38	50050560	156408	0.860
10.40	50137600	156680	0.859


==> fc_circulant_embedding/netvlad_compressed.dat <==
epoch	Video	STEP	gap
0.03	121600	380	0.145
0.16	777600	2430	0.721
0.30	1424000	4450	0.765
0.43	2064000	6450	0.777
0.56	2720000	8500	0.794
0.70	3391680	10599	0.799
0.83	4009600	12530	0.805
0.96	4649600	14530	0.810
1.10	5289600	16530	0.814
1.23	5948800	18590	0.817
1.38	6633600	20730	0.817
1.51	7289600	22780	0.820
1.65	7939200	24810	0.823
1.78	8579200	26810	0.827
1.91	9228800	28840	0.826
2.05	9868800	30840	0.829
2.18	10518400	32870	0.828
2.31	11158400	34870	0.829
2.45	11798400	36870	0.830
2.58	12438400	38870	0.834
2.71	13084800	40890	0.835
2.85	13724800	42890	0.835
2.98	14371200	44910	0.836
3.11	15014400	46920	0.836
3.25	15657600	48930	0.837
3.38	16304000	50950	0.839
3.52	16960000	53000	0.839
3.65	17600000	55000	0.839
3.78	18240000	57000	0.841
3.92	18892800	59040	0.841
4.05	19539200	61060	0.840
4.19	20220160	63188	0.843
4.32	20832000	65100	0.842
4.45	21472000	67100	0.842
4.59	22112000	69100	0.843
4.72	22752000	71100	0.843
4.88	23541440	73567	0.843
4.99	24064000	75200	0.844
5.13	24729600	77280	0.844
5.26	25379200	79310	0.845
5.40	26019200	81310	0.846
5.53	26662400	83320	0.846
5.66	27305600	85330	0.845
5.80	27952000	87350	0.846
5.93	28601600	89380	0.847
6.07	29270400	91470	0.846
6.20	29920000	93500	0.847
6.34	30569600	95530	0.846
6.47	31209600	97530	0.847
6.60	31849600	99530	0.847
6.67	32179200	100560	0.847
6.81	32828800	102590	0.848
6.95	33497600	104680	0.848
7.24	34892800	109040	0.848
7.37	35539200	111060	0.848
7.51	36214400	113170	0.849
7.65	36902400	115320	0.849
7.72	37232000	116350	0.848
7.85	37872000	118350	0.848
7.99	38544000	120450	0.849
8.13	39187200	122460	0.848
8.26	39830400	124470	0.849
8.40	40531520	126661	0.849
8.53	41120000	128500	0.849
8.67	41833600	130730	0.849
8.82	42518400	132870	0.849
8.88	42848000	133900	0.849
9.02	43491200	135910	0.850
9.15	44144000	137950	0.850
9.29	44796800	139990	0.850
9.42	45446400	142020	0.850
9.56	46089600	144030	0.850
9.69	46752000	146100	0.850
9.83	47398400	148120	0.850
9.96	48041600	150130	0.850
10.09	48681600	152130	0.850
10.23	49331200	154160	0.850
10.30	49654400	155170	0.851
10.43	50300800	157190	0.850
10.57	50953600	159230	0.850
10.70	51619200	161310	0.850
10.84	52262400	163320	0.850
10.97	52921600	165380	0.850
11.12	53603200	167510	0.850
11.18	53923200	168510	0.850
11.31	54563200	170510	0.850
11.45	55212800	172540	0.850
11.59	55878400	174620	0.850
11.72	56528000	176650	0.851
11.87	57221760	178818	0.850
11.99	57843200	180760	0.850
12.14	58534400	182920	0.851
12.21	58860800	183940	0.850
12.34	59513600	185980	0.851
12.48	60185600	188080	0.851
12.61	60832000	190100	0.851
12.75	61510400	192220	0.851
12.89	62153600	194230	0.850
13.02	62796800	196240	0.850


==> fc_circulant_embedding/netvlad_uncompressed.dat <==
epoch	Video	STEP	gap
0.21	1027200	3210	0.781
0.35	1667200	5210	0.799
0.48	2310400	7220	0.811
0.55	2630400	8220	0.812
0.68	3273600	10230	0.818
0.81	3916800	12240	0.824
0.88	4236800	13240	0.829
1.02	4909440	15342	0.834
1.08	5206400	16270	0.835
1.21	5846400	18270	0.836
1.35	6486400	20270	0.837
1.41	6806400	21270	0.839
1.54	7446400	23270	0.841
1.68	8089600	25280	0.845
1.74	8412800	26290	0.847
1.88	9056000	28300	0.847
1.94	9379200	29310	0.845
2.08	10022400	31320	0.849
2.21	10662400	33320	0.851
2.28	10985600	34330	0.850
2.48	11945600	37330	0.850
2.61	12588800	39340	0.852
2.81	13558400	42370	0.853
3.01	14518400	45370	0.854
3.28	15801600	49380	0.854
3.48	16764800	52390	0.856
3.61	17408000	54400	0.857
3.81	18371200	57410	0.856
4.01	19337600	60430	0.857
4.14	19977600	62430	0.857
4.34	20937600	65430	0.859
4.54	21897600	68430	0.859
4.67	22544000	70450	0.858
4.87	23507200	73460	0.859
5.07	24473600	76480	0.859
5.21	25116800	78490	0.860
5.41	26083200	81510	0.861
5.61	27049600	84530	0.860
5.74	27689600	86530	0.860
5.94	28652800	89540	0.861
6.07	29292800	91540	0.862
6.17	29778560	93058	0.862
6.27	30256000	94550	0.860
6.34	30576000	95550	0.861
6.47	31222400	97570	0.861
6.54	31545600	98580	0.861
6.69	32248640	100777	0.862
6.74	32524800	101640	0.862
6.88	33171200	103660	0.861
6.94	33491200	104660	0.862
7.08	34137600	106680	0.862
7.21	34784000	108700	0.862
7.28	35104000	109700	0.862
7.41	35747200	111710	0.862
7.48	36067200	112710	0.862
7.56	36457600	113930	0.862
7.69	37100800	115940	0.862
7.76	37424000	116950	0.862
7.89	38073600	118980	0.862
7.98	38476800	120240	0.862
8.03	38726400	121020	0.862
8.16	39366400	123020	0.862
8.23	39689600	124030	0.862
8.36	40329600	126030	0.863
8.43	40652800	127040	0.863
8.50	40979200	128060	0.863
8.63	41619200	130060	0.863
8.70	41939200	131060	0.863
8.83	42579200	133060	0.863
8.90	42899200	134060	0.863
9.03	43539200	136060	0.863
9.09	43859200	137060	0.863
9.23	44502400	139070	0.864
9.29	44822400	140070	0.863
9.36	45142400	141070	0.863
9.50	45819840	143187	0.863
9.57	46128000	144150	0.863
9.70	46777600	146180	0.864
9.77	47100800	147190	0.863
9.83	47424000	148200	0.863
9.97	48067200	150210	0.863
10.03	48387200	151210	0.863
10.17	49030400	153220	0.864
10.23	49356800	154240	0.863
10.37	49996800	156240	0.864
10.43	50316800	157240	0.863
10.51	50664320	158326	0.864
10.63	51276800	160240	0.864
10.70	51596800	161240	0.863
10.83	52236800	163240	0.863
10.90	52560000	164250	0.864
11.01	53099200	165935	0.864
11.10	53523200	167260	0.864
11.17	53846400	168270	0.863
11.30	54492800	170290	0.864
11.37	54822400	171320	0.863
11.43	55142400	172320	0.863
11.57	55792000	174350	0.864
11.64	56112000	175350	0.864


==> layers/compact_dbof.dat <==
epoch	Video	STEP	gap
0.170	820480	2564	0.710
0.343	1656000	5175	0.721
0.488	2355200	7360	0.722
0.621	2995200	9360	0.749
0.756	3644800	11390	0.749
0.890	4294400	13420	0.771
1.026	4947200	15460	0.780
1.159	5587200	17460	0.775
1.291	6227200	19460	0.783
1.425	6873600	21480	0.780
1.563	7539200	23560	0.781
1.713	8263040	25822	0.797
1.830	8825600	27580	0.794
1.965	9475200	29610	0.804
2.164	10438400	32620	0.797
2.298	11081600	34630	0.803
2.399	11570880	36159	0.805
2.566	12374400	38670	0.814
2.703	13033600	40730	0.810
2.837	13680000	42750	0.813
2.969	14320000	44750	0.817
3.172	15299200	47810	0.814
3.312	15971200	49910	0.817
3.427	16528640	51652	0.821
3.581	17270400	53970	0.822
3.648	17590400	54970	0.821
3.790	18275200	57110	0.821
3.924	18924800	59140	0.824
4.058	19571200	61160	0.821
4.192	20214400	63170	0.828
4.328	20873600	65230	0.829
4.455	21486080	67144	0.829
4.602	22192000	69350	0.828
4.734	22832000	71350	0.829
4.872	23494400	73420	0.827
5.004	24134400	75420	0.832
5.142	24796800	77490	0.831
5.275	25436800	79490	0.831
5.474	26396800	82490	0.832
5.609	27049600	84530	0.832
5.742	27692800	86540	0.832
5.875	28332800	88540	0.833
6.008	28976000	90550	0.834
6.143	29625600	92580	0.834
6.277	30268800	94590	0.835
6.411	30915200	96610	0.834
6.543	31555200	98610	0.834
6.744	32524800	101640	0.836
6.880	33177600	103680	0.836
6.970	33612800	105040	0.835
7.105	34265600	107080	0.836
7.241	34919680	109124	0.836
7.377	35574080	111169	0.837
7.513	36231040	113222	0.837
7.649	36887360	115273	0.837
7.748	37363200	116760	0.837
7.882	38012800	118790	0.838
7.920	38195840	119362	0.837
7.949	38332800	119790	0.838
8.015	38652800	120790	0.837
8.056	38852160	121413	0.838
8.081	38972800	121790	0.837


==> layers/compact_fc.dat <==
epoch	Video	STEP	gap
0.078	377600	1180	0.661
0.213	1027200	3210	0.773
0.348	1680000	5250	0.790
0.481	2320000	7250	0.801
0.618	2982400	9320	0.807
0.756	3648000	11400	0.812
0.890	4291200	13410	0.819
1.023	4931200	15410	0.821
1.157	5580800	17440	0.822
1.358	6550400	20470	0.827
1.498	7226240	22582	0.828
1.627	7846400	24520	0.829
1.765	8512000	26600	0.832
1.900	9164800	28640	0.833
2.035	9814400	30670	0.834
2.173	10480000	32750	0.835
2.306	11123200	34760	0.835
2.441	11769600	36780	0.836
2.642	12742400	39820	0.838
2.776	13385600	41830	0.839
2.912	14044800	43890	0.839
3.046	14691200	45910	0.839
3.181	15340800	47940	0.839
3.317	15996800	49990	0.839
3.450	16636800	51990	0.841
3.584	17286400	54020	0.841
3.741	18040640	56377	0.841
3.924	18921600	59130	0.841
4.058	19568000	61150	0.842
4.192	20217600	63180	0.842
4.330	20883200	65260	0.842
4.486	21633280	67604	0.843
4.599	22179200	69310	0.843
4.802	23158400	72370	0.843
4.940	23824000	74450	0.843
5.075	24473600	76480	0.844
5.229	25219200	78810	0.843
5.344	25772800	80540	0.844
5.545	26742400	83570	0.844
5.680	27392000	85600	0.845
5.817	28051200	87660	0.844
5.972	28799040	89997	0.845
6.087	29356800	91740	0.844
6.287	30320000	94750	0.844
6.423	30976000	96800	0.844
6.561	31641600	98880	0.844
6.715	32381440	101192	0.845
6.833	32950400	102970	0.844
7.032	33913600	105980	0.845
7.166	34560000	108000	0.845
7.302	35216000	110050	0.845
			
			


==> layers/compact_moe.dat <==
epoch	Video	STEP	gap
0.175	841920	2631	0.656
0.348	1680000	5250	0.698
0.483	2329600	7280	0.713
0.616	2972800	9290	0.721
0.750	3619200	11310	0.731
0.883	4259200	13310	0.742
1.019	4915200	15360	0.748
1.155	5568000	17400	0.754
1.287	6208000	19400	0.755
1.420	6848000	21400	0.759
1.559	7520000	23500	0.762
1.693	8163200	25510	0.768
1.826	8806400	27520	0.768
1.959	9449600	29530	0.772
2.164	10435200	32610	0.775
2.274	10968320	34276	0.774
2.429	11715200	36610	0.778
2.563	12358400	38620	0.782
2.697	13004800	40640	0.783
2.798	13495680	42174	0.787
2.974	14342080	44819	0.786
3.113	15011200	46910	0.787
3.247	15657600	48930	0.790
3.392	16358400	51120	0.790
3.526	17004800	53140	0.792
3.665	17676800	55240	0.793
3.799	18320000	57250	0.793
3.932	18960000	59250	0.794
4.066	19609600	61280	0.795
4.196	20237760	63243	0.797
4.336	20908800	65340	0.797
4.472	21568000	67400	0.797
4.610	22233600	69480	0.798
4.720	22760320	71126	0.797
4.882	23542400	73570	0.798
5.018	24198400	75620	0.800
5.152	24848000	77650	0.801
5.219	25168000	78650	0.800
5.490	26476800	82740	0.800
5.624	27123200	84760	0.801
5.758	27769600	86780	0.799
5.892	28412800	88790	0.803
6.028	29068800	90840	0.803
6.161	29712000	92850	0.803
6.274	30256960	94553	0.803
6.368	30710400	95970	0.803
6.450	31103680	97199	0.803
6.509	31392000	98100	0.803
6.576	31712000	99100	0.803
6.626	31954560	99858	0.803
6.642	32032000	100100	0.803
6.708	32352000	101100	0.804
6.775	32672000	102100	0.804
6.802	32800640	102502	0.804
6.843	32998400	103120	0.804
6.910	33324800	104140	0.804
6.979	33654400	105170	0.805
6.987	33692800	105290	0.805
7.053	34012800	106290	0.805
7.120	34336000	107300	0.804
7.154	34501760	107818	0.804
7.186	34656000	108300	0.804
7.253	34979200	109310	0.804
7.320	35302400	110320	0.804
7.330	35347200	110460	0.805
7.387	35622400	111320	0.804
7.459	35971200	112410	0.805


==> layers/dense.dat <==
epoch	Video	STEP	gap
0.010	48000	150	0.412
0.152	732800	2290	0.721
0.352	1696000	5300	0.768
0.486	2342400	7320	0.773
0.620	2988800	9340	0.776
0.755	3641600	11380	0.791
0.892	4304000	13450	0.800
1.032	4976000	15550	0.804
1.176	5670400	17720	0.806
1.311	6320000	19750	0.811
1.447	6976000	21800	0.814
1.583	7632000	23850	0.816
1.717	8281600	25880	0.824
1.854	8940800	27940	0.824
1.989	9590400	29970	0.822
2.138	10310400	32220	0.827
2.281	10998400	34370	0.825
2.416	11651200	36410	0.830
2.558	12336000	38550	0.834
2.697	13004800	40640	0.834
2.839	13692800	42790	0.835
2.977	14355200	44860	0.836
3.119	15043200	47010	0.835
3.267	15756800	49240	0.835
3.413	16460800	51440	0.839
3.552	17129600	53530	0.839
3.695	17820800	55690	0.839
3.833	18486400	57770	0.839
3.916	18883200	59010	0.840
4.052	19539200	61060	0.839
4.190	20207680	63149	0.841
4.324	20851200	65160	0.841
4.466	21539200	67310	0.841
4.613	22246400	69520	0.841
4.747	22892800	71540	0.841
4.888	23572800	73665	0.842
5.017	24195200	75610	0.843
5.152	24848000	77650	0.844
5.306	25590400	79970	0.843
5.444	26252800	82040	0.843
5.591	26963200	84260	0.844
5.726	27616000	86300	0.844
5.868	28300800	88440	0.845
6.008	28972800	90540	0.845
6.148	29648000	92650	0.846
6.286	30314560	94733	0.844
6.422	30969600	96780	0.845
6.560	31635200	98860	0.843
6.703	32326400	101020	0.845
6.842	32995200	103110	0.844
6.983	33673600	105230	0.845
7.119	34329600	107280	0.844
7.256	34992000	109350	0.845
7.399	35680000	111500	0.845
7.538	36352000	113600	0.846
7.679	37033600	115730	0.846
7.750	37376000	116800	0.846
7.885	38025600	118830	0.845
8.025	38700800	120940	0.846
8.226	39670400	123970	0.845
8.296	40006400	125020	0.845
			


==> robust_dbof/dbof_avg_pooling.dat <==
epoch	Video	STEP	gap
0.208354285	1004800	3140	0.784
0.41206373	1987200	6210	0.803
0.552072501	2662400	8320	0.813
0.753127751	3632000	11350	0.820
0.957500744	4617600	14430	0.827
1.157228896	5580800	17440	0.832
1.358947695	6553600	20480	0.835
1.496302271	7216000	22550	0.836
1.702002362	8208000	25650	0.840
1.90372116	9180800	28690	0.841
2.037094445	9824000	30700	0.842
2.473709476	11929600	37280	0.844
2.751736372	13270400	41470	0.847
2.959427109	14272000	44600	0.848
3.403341175	16412800	51290	0.850
3.881096224	18716800	58490	0.850
4.366150308	21056000	65800	0.852
4.790821463	23104000	72200	0.853
5.268576512	25408000	79400	0.853
5.699219605	27484800	85890	0.854
6.18361014	29820800	93190	0.854
6.595010321	31804800	99390	0.855


==> robust_dbof/dbof_max_pooling.dat <==
epoch	Video	STEP	gap
0.134700382	649600	2030	0.699
0.338409826	1632000	5100	0.737
0.540792173	2608000	8150	0.751
0.678810299	3273600	10230	0.781
0.878538451	4236800	13240	0.797
1.078930152	5203200	16260	0.792
1.281976048	6182400	19320	0.803
1.485685492	7164800	22390	0.810
1.655288535	7982720	24946	0.805
1.822768221	8790400	27470	0.825
2.032449604	9801600	30630	0.817
2.234168402	10774400	33670	0.826
2.438541396	11760000	36750	0.823
2.572578229	12406400	38770	0.833
2.776287673	13388800	41840	0.836
2.983513926	14388160	44963	0.839
3.183706562	15353600	47980	0.838
3.319070493	16006400	50020	0.844
3.519462194	16972800	53040	0.842
4.193627652	20224000	63200	0.847
4.394682901	21193600	66230	0.843
4.600382992	22185600	69330	0.846
4.735746923	22838400	71370	0.845
4.937465721	23811200	74410	0.846
5.138520971	24780800	77440	0.849
5.303678237	25577280	79929	0.848
5.477594346	26416000	82550	0.847
5.676658949	27376000	85550	0.848
5.877050651	28342400	88570	0.851
6.010423935	28985600	90580	0.851
6.215460477	29974400	93670	0.852
6.417842824	30950400	96720	0.850
6.624272818	31945920	99831	0.850
6.750944261	32556800	101740	0.850


==> robust_dbof/dbof_robust.dat <==
epoch	Video	STEP	gap
0.341064021	1644800	5140	0.783
0.407418889	1964800	6140	0.786
0.541455722	2611200	8160	0.797
0.60781059	2931200	9160	0.799
0.741183875	3574400	11170	0.806
0.807538742	3894400	12170	0.808
0.940248478	4534400	14170	0.826
1.076275957	5190400	16220	0.827
1.142630825	5510400	17220	0.825
1.275340561	6150400	19220	0.829
1.341695429	6470400	20220	0.831
1.474405165	7110400	22220	0.837
1.540760033	7430400	23220	0.832
1.674133317	8073600	25230	0.841
1.741151734	8396800	26240	0.842
1.875188567	9043200	28260	0.842
1.942870532	9369600	29280	0.844
2.076907365	10016000	31300	0.846
2.209617101	10656000	33300	0.846
2.275971969	10976000	34300	0.846
2.342326837	11296000	35300	0.846
2.503701876	12074240	37732	0.851
2.676755371	12908800	40340	0.852
2.877147072	13875200	43360	0.852
3.009856808	14515200	45360	0.853
3.277930475	15808000	49400	0.852
3.411303759	16451200	51410	0.855
3.545340592	17097600	53430	0.856
3.745732293	18064000	56450	0.856
3.946123994	19030400	59470	0.856
4.080160828	19676800	61490	0.856
4.280552529	20643200	64510	0.858
4.546635549	21926400	68520	0.859
4.747690799	22896000	71550	0.857
4.9480825	23862400	74570	0.858
5.281847485	25472000	79600	0.859
5.482902735	26441600	82630	0.860
5.618266666	27094400	84670	0.859
5.819985464	28067200	87710	0.861
5.953358749	28710400	89720	0.860
6.020377165	29033600	90730	0.860
6.086732033	29353600	91730	0.861
6.219441769	29993600	93730	0.860
6.285796637	30313600	94730	0.860
6.41983347	30960000	96750	0.860
6.494748116	31321280	97879	0.860
6.62088872	31929600	99780	0.860
6.687907136	32252800	100790	0.861
6.820616872	32892800	102790	0.861
6.887635289	33216000	103800	0.860
6.994134852	33729600	105405	0.861
7.08802699	34182400	106820	0.861
7.155045406	34505600	107830	0.861
7.287755142	35145600	109830	0.860
7.35411001	35465600	110830	0.860

